Effective Field Theory of Chirally-Enhanced Muon Mass and Dipole Operators

We study corrections to observables related to the muon in the context of models of new physics which generate mass-enhanced corrections to the muon dipole moments. Working in the Standard Model effective theory, we demonstrate a correlation between the decay of the Higgs boson to muons, and the magnetic and electric dipole moments of the muon generated by the dominant matching corrections. This defines a novel way to classify predictions for a wide variety of models of new physics based on the pattern of deviations of these three observables. In particular, when applied to specific models we find that this correlation has a potential to rule out whole models or set upper bounds on the scale of new physics motivated by the muon anomalous magnetic moment.

==> referee_rply.txt <==
To the editor,

We appreciate the careful reading and suggested improvements given by the referee. We have considered all of their comments and we have rearranged and introduced several references in the Introduction of our manuscript, clarified the meaning of representative couplings in the third paragraph, and fixed the placeholder reference. 
In addition, we have fixed a number of typos found in the original version of the manuscript (mostly +/- signs in the tables) and adjusted minor comments in the text where they were appropriate. Accordingly, we have modified Fig 5 to better represent the preferred parameter space relevant for the correpsonding models. These changes do not impact the conclusions or overall discussion of the article.


We hope that these modifications are sufficient to publish our manuscript in PRD.


Best regards,
Radovan Dermisek, Keith Hermanek, Navin McGinnis, and Sangsik Yoon
